Kepler-1656b: a Dense Sub-Saturn With an Extreme Eccentricity

Kepler-1656b is a 5 $R_E$ planet with an orbital period of 32 days initially detected by the prime Kepler mission. We obtained precision radial velocities of Kepler-1656 with Keck/HIRES in order to confirm the planet and to characterize its mass and orbital eccentricity. With a mass of $48 \pm 4 M_E$, Kepler-1656b is more massive than most planets of comparable size. Its high mass implies that a significant fraction, roughly 80%, of the planet's total mass is in high density material such as rock/iron, with the remaining mass in a low density H/He envelope. The planet also has a high eccentricity of $0.84 \pm 0.01$, the largest measured eccentricity for any planet less than 100 $M_E$. The planet's high density and high eccentricity may be the result of one or more scattering and merger events during or after the dispersal of the protoplanetary disk.

==> observers.txt <==
Observer: Marcy,Isaacson,Howard            Tape:j122     Telescope: Keck
Observer: Fulton, Petigura        Tape: j227 Telescope: KeckI
Observer: Fulton,Petigura,Weiss   Tape: j229 Telescope: KeckI
Observer: Sinukoff,Petigura,Isaacson,Samuel Yee Tape: j230 Telescope: KeckI
Observer: Howard                  Tape: j230 Telescope: KeckI
Observer: Isaacson,Weiss          Tape: j231 Telescope: KeckI
Observer: Sinukoff,Hirsch          Tape: j233 Telescope: KeckI
Observer: Hirsch          Tape: j233 Telescope: KeckI
Observer: Isaacson,Sinukoff,Petigura Tape: j233 Telescope: KeckI
Observer: Isaacson,Petigura Tape: j233 Telescope: KeckI
Observer: Sinukoff, Hirsch   Tape: j233 Telescope: KeckI
Observer: Sinukoff, Hirsch   Tape: j233 Telescope: KeckI
Observer: Sinukoff, Hirsch   Tape: j233 Telescope: KeckI
Observer: Weiss, Hirsch           Tape: j233 Telescope: KeckI
Observer: Isaacson                Tape: j233 Telescope: KeckI
Observer: Isaacson, Petigura, Weiss  Tape: j234 Telescope: KeckI
Observer: Isaacson, Petigura, Weiss  Tape: j234 Telescope: KeckI
Observer: Fulton, Petigura        Tape: j234 Telescope: KeckI
Observer: Fulton, Petigura        Tape: j234 Telescope: KeckI
Observer: Fulton, Petigura        Tape: j234 Telescope: KeckI
Observer: Hirsch, Sinukoff         Tape: j237 Telescope: KeckI
Observer: Sinukoff, Petigura       Tape: j240 Telescope: KeckI
Observer: Sinukoff, Petigura       Tape: j240 Telescope: KeckI
Observer: Fulton, Petigura         Tape: j240 Telescope: KeckI
Observer: Fulton, Petigura         Tape: j241 Telescope: KeckI
Observer: Fulton, Petigura         Tape: j242 Telescope: KeckI
Observer: Fulton, Petigura         Tape: j242 Telescope: KeckI
Observer: Isaacson, Sinukoff       Tape: j243 Telescope: KeckI
Observer: Isaacson, Sinukoff       Tape: j243 Telescope: KeckI
Observer: Crossfield, Hirsch, Kosiarek, Fulton       Tape: j244 Telescope: KeckI
Observer: Howard, Isaacson         Tape: j245 Telescope: KeckI
Observer: Sinukoff, Crossfield, Kosiarek, Fulton Tape: j246 Telescope: KeckI
Observer: Sinukoff, Fulton         Tape: j246 Telescope: KeckI
Observer: Hirsch,Kosiarek,Isaacson  Tape: j246 Telescope: KeckI
Observer: Sinukoff                 Tape: j246 Telescope: KeckI
Observer: Howard, Sinukoff, Petigura Tape: j251 Telescope: KeckI
Observer: Fulton, Petigura         Tape: j253 Telescope: KeckI
Observer: Fulton, Isaacson         Tape: j253 Telescope: KeckI
Observer: Howard                   Tape: j254 Telescope: KeckI
Observer: Isaacson,Kosiarek,Petigura Tape: j254 Telescope: KeckI
Observer: Petigura,Hirsch,Kosiak                 Tape: j255 Telescope: KeckI
Observer: Hirsch,Kosiak            Tape: j255 Telescope: KeckI
Observer: Sinukoff                 Tape: j257 Telescope: KeckI
Observer: Sinukoff                 Tape: j257 Telescope: KeckI
Observer: Weiss                    Tape: j258 Telescope: KeckI
Observer: Isaacson,Sinukoff        Tape: j258 Telescope: KeckI
Observer: Hirsch, Kosiarek         Tape: j258 Telescope: KeckI
Observer: Sinukoff, Kosiarek         Tape: j259 Telescope: KeckI
Observer: Sinukoff, Kosiarek       Tape: j259 Telescope: KeckI
Observer: Crossfield , Kosiarek    Tape: j259 Telescope: KeckI
Observer: Sinukoff, Kosiarek      Tape: j261 Telescope: KeckI
Observer: Petigura, Kosiarek      Tape: j261 Telescope: KeckI
Observer: Sinukoff                Tape: j262 Telescope: KeckI
Observer: Sinukoff                Tape: j262 Telescope: KeckI
Observer: Howard, Petigura        Tape: j262 Telescope: KeckI
Observer: Petigura                Tape: j263 Telescope: KeckI
Observer: Isaacson, Hirsch        Tape: j265 Telescope: KeckI
Observer: Isaacson, Hirsch        Tape: j266 Telescope: KeckI
Observer: Hirsch                  Tape: j266 Telescope: KeckI
Observer: Isaacson, Kosiarek      Tape: j266 Telescope: KeckI
Observer: Hirsch                  Tape: j267 Telescope: KeckI

Sinukoff-24
Isaacson-17
Hirsch-16
Petigura-15
Fulton-14
Kosaierk-11
Weiss-6
Howard - 5
Crossfield - 3

